Elasticity of fibres prefers the chaos of turbulence

The dynamics of fibres, modelled as a sequence of inertial beads linked via elastic springs, in turbulent flows is dictated by a non-trivial interplay of their inertia and elasticity. Such elastic, inertial fibres preferentially sample a three-dimensional turbulent flow in a manner qualitatively similar to that in two-dimensions [Singh et al., Phys. Rev. E 101, 053105 (2020)]. Inertia and elasticity have competing effects on fibre dynamics: Inertia drives fibres away from vortices while elasticity tends to trap them inside. However, both these effects are reversed at large values. A large inertia makes the fibres sample the flow more uniformly while a very large elasticity facilitates the sampling of straining regions. This complex sampling behaviour is further corroborated by quantifying the chaotic nature of sampled flow regions. This is achieved by evaluating the maximal Lagrangian Lyapunov Exponents associated with the flow along fibre trajectories.

==> symdef.inc <==
\makeatletter
\newsavebox\myboxA
\newsavebox\myboxB
\newlength\mylenA


\def \epf  {\epsilon_{\rm f}}
\def \Sij  {S_{ij}}
\def \Rey  {\text{Re}}
\def \Rel  {\text{Re$_\lambda$}}
\def \pt   {\partial_t}
\def \delt {\delta \theta}
\def \taup {\tau_{\rm p}}	
\def \taue {\tau_{\rm e}}	
\def \rhof {\rho_{\rm f}}
\def \Nb   {N_{\rm b}}
\def \bx   {{\bf x}}
\def \xcd  {\dot{\bf x}_c}
\def \xcdd {\ddot{\bf x}_c}
\def \drj  {\dot{\bf r}_j}
\def \q    {\mathcal{Q}}
\def \qb   {\mathcal{Q}_b}
\def \com  {\text{centre of mass}}
\def \bD   {\bm{D}}
\def \Dij  {D_{ij}}
\def \bfu   {{\bf u}}

\newcommand*\xoverline[2][0.75]{%
    \sbox{\myboxA}{$\m@th#2$}%
    \setbox\myboxB\null% Phantom box
    \ht\myboxB=\ht\myboxA%
    \dp\myboxB=\dp\myboxA%
    \wd\myboxB=#1\wd\myboxA% Scale phantom
    \sbox\myboxB{$\m@th\overline{\copy\myboxB}$}%  Overlined phantom
    \setlength\mylenA{\the\wd\myboxA}%   calc width diff
    \addtolength\mylenA{-\the\wd\myboxB}%
    \ifdim\wd\myboxB<\wd\myboxA%
       \rlap{\hskip 0.5\mylenA\usebox\myboxB}{\usebox\myboxA}%
    \else
        \hskip -0.5\mylenA\rlap{\usebox\myboxA}{\hskip 0.5\mylenA\usebox\myboxB}%
    \fi}
\makeatother
\newcommand \rj[1]    {{\bf r}_{#1}}
\newcommand \bu[1]    {{\bf u}({\bf x}_{#1},t)}
\newcommand \mo[1]    {$\mathcal{O}(#1)$}
\newcommand{\delu}[2] {\partial_{#1} u_{#2}}
\newcommand{\deli}[1] {\partial_{#1}}
\newcommand{\modls}[1]{\left| #1 \right|}
\newcommand{\citer}{\textcolor{blue}{[citations]}}
\newcommand{\icts}{International Centre for	Theoretical Sciences, Tata Institute of Fundamental Research, Bangalore 560089, India}
\newcommand{\oist}{Complex Fluids and Flows Unit, Okinawa Institute of Science and Technology Graduate University, Okinawa 904-0495, Japan}



\newcommand{\ang}[1]{\ensuremath{\left\langle {#1} \right\rangle}}

\newcommand{\sidb}[1]{\textcolor{red}{{#1}}}
\newcommand{\mj}[1]{\textcolor{red}{{MJ[#1]}}}
\newcommand{\mjr}[1]{\textcolor{blue}{{#1}}}
\newcommand{\RKS}[1]{\textcolor{red}{{#1}}}
\newcommand{\xx}{\ang{\bf{X}^2}}

